3D hydrodynamic simulations of massive main-sequence stars. III. The effect of radiation pressure and diffusion leading to a 1D equilibrium model

We present 3-D hydrodynamical simulations of core convection with a stably stratified envelope of a \unit{25}{\Msun} star in the early phase of the main-sequence. We use the explicit gas-dynamics code \code{PPMstar} which tracks two fluids and includes radiation pressure and radiative diffusion. Multiple series of simulations with different luminosities and radiative thermal conductivities are presented. The entrainment rate at the convective boundary, internal gravity waves in and above the boundary region, and the approach to dynamical equilibrium shortly after a few convective turnovers are investigated. We perform very long simulations on $896^3$ grids accelerated by luminosity boost factors $1000$, $3162$ and $10000$. In these simulations the growing penetrative convection reduces the initially unrealistically large entrainment. This reduction is enabled by a spatial separation that develops between the entropy gradient and the composition gradient. The convective boundary moves outward much more slowly at the end of these simulations. Finally, we present a 1-D method to predict the extent and character of penetrative convection beyond the Schwarzschild bounxdary. The 1-D model is based on a spherically-averaged reduced entropy equation that takes the turbulent dissipation as input from the 3-D hydrodynamic simulation and takes buoyancy and all other energy sources and sinks into account. This 1-D method is intended to be ultimately deployed in 1-D stellar evolution calculations and is based on the properties of penetrative convection in our simulations carried forward through the local thermal timescale.

==> figure_list.txt <==
R-rho-basestate-MESA.pdf
R-T-basestate-MESA.pdf
M201vsM284.png
time-logUt.pdf
1000xht-flux.pdf
Prad-1000xht-Krange-N2.pdf
Prad-1000xht-Krange-FV.pdf
Prad-1000xht-Krange-Ut.pdf
Prad-K-L-N2.pdf
Prad-K-L-FV.pdf
Prad-K-L-Ut.pdf
Uscaling.pdf
Prad-1000x-K-L-res-N2.pdf
Prad-1000x-K-L-res-FV.pdf
Prad-1000x-K-L-res-Ut.pdf
supad.pdf
alphasq.pdf
CBM_M201.png
ent_M201.png
Entrainment.pdf
k-w-ur-19m-M201.pdf
k-w-ur-19m-M204.pdf
k-w-ur-19m-M207.pdf
damping-1000xht.pdf
vortRes.pdf
M252-fixKappa-N2.pdf
M252-fixKappa-grad.pdf
M252-fixKappa-flux.pdf
KE_M252fixKappa_dmp6000.pdf
DIS_Sequence_M252.pdf
KE_M213_dmp2200.pdf
KE_M207_dmp2200.pdf
KE_M210_dmp2200.pdf
KEpower_res.pdf
Ekin_M216-M218.pdf
ENT_M252fixKappa_dmp6000.pdf
acceleration_scale.pdf
M252-M250-flux.pdf
M252-entrainment.pdf
DissipationToUse.pdf
M252-3Dmps.pdf
M252cmp-2000.pdf
M252cmp-6000.pdf
513jprtv-S.pdf
513jprtv-Sflux.pdf
M252vort.png

